Paradigm Shift in Infrastructure Inspection Technology: Leveraging High-performance Imaging and Advanced AI Analytics to Inspect Road Infrastructure

Effective road infrastructure management is crucial for modern society. Traditional manual inspection techniques remain constrained by cost, efficiency, and scalability, while camera and laser imaging methods fail to capture subsurface defects critical for long-term structural integrity. This paper introduces ROVAI, an end-to-end framework that integrates high-resolution X-ray computed tomography imaging and advanced AI-driven analytics, aiming to transform road infrastructure inspection technologies. By leveraging the computational power of world-leading supercomputers, Fugaku and Frontier, and SoTA synchrotron facility (Spring-8), ROVAI enables scalable and high-throughput processing of massive 3D tomographic datasets. Our approach overcomes key challenges, such as the high memory requirements of vision models, the lack of labeled training data, and storage I/O bottlenecks. This seamless integration of imaging and AI analytics facilitates automated defect detection, material composition analysis, and lifespan prediction. Experimental results demonstrate the effectiveness of ROVAI in real-world scenarios, setting a new standard for intelligent, data-driven infrastructure management.

==> meeting/2025.03.12.txt <==
- Introduction
- Background and Motivation
	- Road inspection (classical mechanical engineering methods)
		- Motivational case: high-way network in Japan
	- CT
        -  offset mode not general scan
	- Vision AI	  
- ROVAI
	- Overview: end-to-end  (why different instituations, spring-8, Fugaku, Frontier)
	- Reconstruction phase
	- Foundation Model for Vision AI
		- Model training (offline)
				- Generation the training dataset (CT)
				- GAN-approach for generating masks
				- Model it self
					- MAE
					- SAP
					- Custom decoder
				- Training regime
		- Model Inference
				- Just inference
	- The end-to-end pipeline
		- Merge reconstruction and AI
		- A carefully orchestrated end-to-end pipeline
	- Performance model
- Evaluation
	- Performance and Scaling (ROVAI)
		- Strong
		- Weak Scaling
		- Performance
	- Ablation
		- reconstruction  (different parts of pipeline)
			- and inference
		- training
	- AI
		- Segmentation (metrics[Dice] + visualization)
		- Other downstream?
- Discussion
        - Impact on real-world of (high-performance imaging + vision intelligence)
                - Road maintenance (projections about speeding up and cost savings)
               - and other applications, structural maintenance (example: the sand CT Recon)
- Conclusion

==> meeting/2025.03.19.txt <==
- Introduction
- Background and Motivation
	- Road inspection (classical mechanical engineering methods)
		- Motivational case: high-way network in Japan
	- CT
	- Vision AI	 
- ROVAI
	- Overview: end-to-end (why different instituations, spring-8, Fugaku, Frontier)
	- Reconstruction phase
	- Foundation Model for Vision AI
		- Model training (offline)
				- Generation the training dataset (CT)
				- GAN-approach for generating masks
				- Model it self
					- MAE
					- SAP
					- Custom decoder
				- Training regime
		- Model Inference
				- Just inference
	- The end-to-end pipeline
		- Merge reconstruction and AI
		- A carefully orchestrated end-to-end pipeline
	- Performance model
- Evaluation
	- Performance and Scaling (ROVAI)
		- Strong
		- Weak Scaling
		- Performance
	- Ablation
		- reconstruction (different parts of pipeline)
			- and inference
		- training
	- AI
		- Segmentation (metrics[Dice] + visualization)
		- Other downstream?
- Discussion
        - Impact on real-world of (high-performance imaging + vision intelligence)
                - Road maintenance (projections about speeding up and cost savings)
               - and other applications, structural maintenance (example: the sand CT Recon)
- Conclusion

==> meeting/2025.04.03.txt <==
There is a necessity for three facilities of be used in an orchestrated manner, to be able to achieve our goals:
- Spring-8 (Experimental facility) --> deliver high-quality scans in a fast time, and be able to handle high-volume data movement to other facilities
- Fugaku (Computational facility) --> huge machine size (in number of nodes) with a balanced design for data access (network and storage) capable of simultaneously processing 1000s of volume reconstruction merged with AI analytics
- Frontier (Computational facility) --> a large system powered by GPUs with matrix units capable of large scale and efficient pre-training of vision models


this point should be VERY emphasized, since it is a SUPER advantage you have in this submission over traditional GB submissions. It is rare, if not ever, that you see the justified used of 3 top facilities (1 experimental and 2 computational) in an orchestrated manner to enable a practical paradigm shift.
